An\'alise Est\'atica de C\'odigo-Fonte

This article presents a theoretical summary of the source code static analysis, its definition, uses and applications, how static analysis is performed, their intermediate representation formats, models and most common analysis techniques, ends up presenting a set of free and freely available downloadable static analysis tools, academic software tools developed by scientists during their research work (The paper is written in Brazillian Portuguese).

==> dataset.csv <==
id,name,url,download,mentions,cite,use,contribute,years_mentions,delta_mentions,stage,releases,years_releases,delta_releases,source_code,license,delta_all,birth,age,modules,description,link
s1,2LS,yes,yes,1,0,0,1,2015,1,Evolution,7,2015-2017,2,C++,BSD License,2,2015,2,671,"Análise de terminação para programas C usando resumo interprocedural baseado em modelos",http://svn.cprover.org/wiki/doku.php?id=2ls for program analysis
s2,AccessAnalysis,yes,yes,2,1,0,1,2012,1,Initial development,4,2010-2012,2,Java,Eclipse Public License,2,2010,7,91,"Cálculo de métricas IGAT e IGAM (plugin Eclipse)",http://accessanalysis.sourceforge.net
s3,APIExample,yes,no,4,3,0,1,2011-2016,5,Closedown,0,0,0,undefined,undefined,5,2011,6,0,"Extração de informações de API Java e documentação automática com exemplos",http://www.apiexample.com
s4,BEG,yes,no,9,4,3,2,2003-2015,12,Closedown,0,0,0,undefined,undefined,12,2003,14,0,"Criação automática de ambientes para verificação de modelos Java",http://bandera.projects.cs.ksu.edu/
s5,ccJava,no,no,5,2,0,3,2007-2010,3,Closedown,0,0,0,undefined,undefined,3,2007,10,0,"Linguagem orientada a aspectos",http://posl.minnie.ai.kyutech.ac.jp/
s6,CIVL,yes,yes,5,4,0,1,2015-2017,2,Servicing,36,2013-2017,4,C,GNU General Public License,4,2013,4,2096,"Framework para verificação de programas concorrentes",http://vsl.cis.udel.edu/civl/
s7,CodeBoost,yes,yes,10,9,0,1,2003-2011,8,Initial development,7,2001-2004,3,C,GNU General Public License,10,2001,16,93,"Transformação source-to-source para otimização de programas C++",http://codeboost.org
s8,CSL,yes,yes,6,3,1,2,2001-2009,8,Initial development,4,2005,1,C,undefined,8,2001,16,17,"Verificação de modelos",http://www.cs.ucsb.edu/~bultan/composite/
s9,CPA+,no,no,5,0,0,5,2008-2015,7,Closedown,0,0,0,undefined,undefined,7,2008,9,0,"Análise configurável de programa com ajuste dinâmico de precisão",http://www.cs.sfu.ca/~dbeyer/blast_cpaplus/
s10,CSeq,yes,yes,5,1,2,2,2013-2016,3,Initial development,4,0,0,C,BSD License,3,2013,4,106,"Transformação source-to-source para programas C concorrentes",http://users.ecs.soton.ac.uk/gp4/cseq/files/cseq-0.5.zip
s11,DDVerify,no,no,3,2,0,1,2007-2014,7,Closedown,0,0,0,undefined,undefined,7,2007,10,0,"Verificação de Linux drivers através de checagem de modelos",http://www.verify.ethz.ch/ddverify
s12,Derailer,yes,yes,2,1,0,1,2014-2016,2,Initial development,2,2013-2014,1,Ruby,GNU General Public License,3,2013,4,0,"Localização de falhas de segurança em aplicações web",http://people.csail.mit.edu/jnear/derailer
s13,Diagnosys,no,no,1,0,0,1,2012,1,Closedown,0,0,0,undefined,undefined,1,2012,5,0,"Construção de interfaces de debug para o kernel Linux",http://momentum.labri.fr/projects/diagnosys
s14,DOMPLETION,yes,yes,2,1,0,1,2014-2015,1,Initial development,1,2014,1,Javascript,undefined,1,2014,3,0,"Sugestão de código javascript",https://github.com/saltlab/dompletion
s15,DRC,no,no,5,4,0,1,2013-2015,2,Closedown,0,0,0,undefined,undefined,2,2013,4,0,"Análise estática para detecção de referências inválidas em código dinâmico PHP",http://home.engineering.iastate.edu/~hungnv/Research/DRC
s16,EJB,yes,yes,4,1,1,2,2011-2017,6,Initial development,1,0,0,Java,undefined,6,2011,6,244,"(EJB Interceptor Analyzer) Criação de diagramas de sequência",https://www.dropbox.com/s/glhg8any43lccgm/EJB.zip
s17,e-munity,yes,yes,1,0,0,1,2014,1,Initial development,1,2014,1,C,undefined,1,2014,3,0,"Verificação de segurança",http://sourceforge.net/p/emunity/code/ci/master/tree/
s18,Error Prone,yes,yes,2,0,1,1,2012-2015,3,Servicing,25,2015-2017,2,Java,Apache License,5,2012,5,2504,"Localização de bugs em código Java construído em cima do compilador javac",http://code.google.com/p/error-prone
s19,ESBMC,no,no,40,14,18,8,2009-2017,8,Closedown,0,0,0,undefined,undefined,8,2009,8,0,"Verificação de modelos",http://users.ecs.soton.ac.uk/lcc08r/esbmc/
s20,ETXL,no,no,1,0,0,1,2006,1,Closedown,0,0,0,undefined,undefined,1,2006,11,0,"Transformação de código",http://www.cs.queensu.ca/home/thurston/etxl
s21,FaultBuster,yes,yes,1,0,0,1,2015,1,Initial development,1,0,0,undefined,demo,1,2015,2,0,"Refatoração de code smells",http://www.sed.inf.u-szeged.hu/FaultBuster
s22,Flowgen,yes,yes,3,2,0,1,2014-2016,2,Initial development,1,2017,1,Python,GNU General Public License,3,2014,3,0,"Criação automática de grafos UML",https://github.com/jlopezvi/Flowgen
s23,GRT,yes,no,8,3,2,3,2015-2017,2,Closedown,0,0,0,undefined,undefined,2,2015,2,0,"Geração automática de testes",http://www.sites.google.com/site/grtprojectut/download
s24,GUIZMO,yes,yes,1,0,0,1,2010,1,Phaseout,1,0,0,Java,Apache License,1,2010,7,306,"Inferência de layout",http://modelum.es/trac/guizmo/
s25,GumTree,yes,yes,19,5,10,4,2014-2017,3,Initial development,3,2013-2015,2,Java,GNU Lesser General Public License,4,2013,4,190,"Comparação de mudanças",https://github.com/jrfaller/gumtree
s26,HUSACCT,yes,yes,7,3,2,2,2014-2016,2,Servicing,22,2013-2017,4,Java,Affero General Public License,4,2013,4,1580,"verificação de conformidade arquitetural",http://husacct.github.io/HUSACCT
s27,Indus,yes,yes,3,0,2,1,2006-2012,6,Initial development,1,0,0,Java,Eclipse Public License,6,2006,11,0,"Biblioteca de program slicing",http://indus.projects.cis.ksu.edu
s28,JastAdd,yes,yes,40,22,14,4,2003-2017,14,Servicing,26,2013-2017,4,Java,BSD License,14,2003,14,57,"Análise de código-fonte através da descrição de atributos via gramática de atributos (AG)",http://jastadd.cs.lth.se/web
s29,JFlow,yes,yes,7,5,1,1,2006-2014,8,Initial development,1,2013,1,Java,Illinois/NCSA Open Source License,8,2006,11,177,"Transformação source-to-source",http://vazexqi.github.io/JFlow/
s30,JstereoCode,yes,no,8,2,5,1,2012-2017,5,Closedown,0,0,0,undefined,undefined,5,2012,5,0,"Detecção de esteriótipos Java",http://www.cs.wayne.edu/~severe/revenge/
s31,Jtop,yes,no,2,0,1,1,2009-2014,5,Closedown,0,0,0,undefined,Eclipse Public License,5,2009,8,0,"Gestão de casos de teste",http://code.google.com/p/pku-jtop/
s32,Bogor/Kiasan,yes,yes,14,8,0,6,2006-2015,9,unknown,1,2006,1,Java,SAnToS Laboratory Open Academic License,9,2006,11,545,"Verificação de modelos",http://bogor.projects.cs.ksu.edu/manual/
s33,Loopfrog,yes,yes,5,2,2,1,2009-2013,4,unknown,5,2007-2010,3,undefined,undefined,6,2007,10,0,"Verificação de modelos",http://verify.inf.usi.ch/content/loopfrog
s34,Lotrack,yes,yes,2,1,0,1,2014-2015,1,Initial development,1,2017,1,Java,undefined,3,2014,3,4059,"Análise estática de configuração",https://github.com/MaxLillack/Lotrack
s35,MPAnalyzer,yes,yes,1,0,0,1,2014,1,Initial development,1,2017,1,Java,undefined,3,2014,3,240,"Análise de padrões disponível",https://github.com/YoshikiHigo/MPAnalyzer
s36,MSP,yes,no,2,1,0,1,2009-2010,1,Closedown,0,0,0,undefined,undefined,1,2009,8,0,"Construção de modelo formal de acesso a memória",http://icps.u-strasbg.fr/software/msp
s37,mygcc,yes,yes,7,3,1,3,2006-2014,8,Initial development,5,0,0,C,GNU General Public License,8,2006,11,0,"Verificação de programas C",http://mygcc.free.fr
s38,PARSEWeb,no,no,18,17,0,1,2007-2016,9,Closedown,0,0,0,undefined,undefined,9,2007,10,0,"Query para apoio e sugestão de reuso de bibliotecas",http://ase.csc.ncsu.edu/parseweb
s39,PAT,no,no,2,1,0,1,2012-2016,4,Closedown,0,0,0,undefined,undefined,4,2012,5,0,"Ambiente de teste automático",http://pat.cse.ust.hk:8080
s40,PHP AiR,yes,yes,9,1,5,3,2014-2017,3,unknown,4,2011-2014,3,Rascal,undefined,6,2011,6,0,"Um framework para análise de código PHP escrito em Rascal",https://github.com/cwi-swat/php-analysis
s41,protopurity,yes,yes,1,0,0,1,2015,1,Phaseout,0,0,0,Javascript,undefined,1,2015,2,0,"Análise de impacto",https://github.com/jensnicolay/jipda/tree/scam2015/protopurity
s42,Pseudogen,yes,yes,1,0,0,1,2015,1,Initial development,1,2017,1,Python,undefined,2,2015,2,0,"Transformação de código-fonte em pseudo-código",http://ahclab.naist.jp/pseudogen
s43,PtYasm,yes,yes,2,0,0,2,2008,1,Initial development,1,2008,1,Java,undefined,1,2008,9,883,"Verificação de modelos",http://www.cs.toronto.edu/~tomhart/ptyasm
s44,PuMoC,yes,no,2,1,0,1,2012-2013,1,Closedown,0,0,0,undefined,undefined,1,2012,5,0,"Verificação de modelos",http://www.liafa.jussieu.fr/~song/PuMoC
s45,PYTHIA,no,no,2,0,0,2,2013-2014,1,Closedown,0,0,0,undefined,undefined,1,2013,4,0,"Criação automática de casos de teste",http://salt.ece.ubc.ca/software/pythia/
s46,ReAssert,yes,yes,13,9,3,1,2009-2016,7,Initial development,5,2009-2010,1,Java,Illinois/NCSA Open Source License,7,2009,8,169,"Localização de falhas em testes e refatoração",http://mir.cs.illinois.edu/reassert
s47,Rêve,yes,no,1,0,0,1,2014,1,Closedown,0,0,0,undefined,undefined,1,2014,3,0,"Verificação de regressão",http://formal.iti.kit.edu/improve
s48,RRFinder,no,no,2,1,0,1,2011-2015,4,Closedown,0,0,0,undefined,undefined,4,2011,6,0,"Mineração de especificação de liberação de recursos",http://sa.seforge.org/RRFinder/
s49,Sapid/XML,no,no,5,1,2,2,2004-2012,8,Closedown,0,0,0,undefined,undefined,8,2004,13,0,"Representação intermediária de código Java usando XML ao invés de AST",http://www.jtool.org
s50,Sonar Qube Plug-in,yes,yes,1,0,0,1,2014,1,Evolution,6,2015-2017,2,Java,FrontEndART Software Ltd,3,2014,3,143,"Extende o SourceMeter com análise de código Java com o uso do SonarQube",http://github.com/FrontEndART/SonarQube-plug-in
s51,SPARTA,yes,yes,4,1,2,1,2002-2017,15,Servicing,18,2012-2016,4,Java,undefined,15,2002,15,268,"Segurança pra detecção de malware",http://types.cs.washington.edu/sparta
s52,srcML,yes,yes,40,14,23,3,2002-2017,15,Initial development,14,2011-2015,4,C++,GNU General Public License,15,2002,15,871,"Transformação source-to-source",http://www.srcml.org
s53,SWAT,no,no,4,1,2,1,2011-2014,3,Closedown,0,0,0,undefined,undefined,3,2011,6,0,"Teste automático para aplicação web",http://www.cs.ucl.ac.uk/staff/nalshahw/swat
s54,TACLE,yes,yes,3,1,1,1,2005-2006,1,Phaseout,1,0,0,Java,undefined,1,2005,12,0,"Análise de tipo (Type Analysis) e construção e visualizaçao de grafos de chamada (Call Graph)",http://presto.cse.ohio-state.edu/tacle
s55,TEBA,yes,yes,1,0,0,1,2014,1,unknown,21,2010-2016,6,Perl,undefined,6,2010,7,0,"Transformação source-to-source",http://tebasaki.jp/src
s56,TestEra,no,no,21,15,5,1,2001-2014,13,Closedown,0,0,0,undefined,undefined,13,2001,16,0,"Geração automática de testes",http://www.mit.edu/~sarfraz/testera
s57,Vdiff,yes,no,5,4,0,1,2010-2016,6,Closedown,0,0,0,undefined,undefined,6,2010,7,0,"Visualização de diferença de código-fonte",http://web.cs.ucla.edu/~miryung/software/vdiff/web/index.html
s58,WALA,yes,yes,11,5,5,1,2008-2017,9,Servicing,37,2006-2017,11,Java,Eclipse Public License,11,2006,11,2769,"Análise estática de bytecode Java",http://wala.sourceforge.net/wiki/index.php/Main_Page
s59,Wrangler,yes,yes,33,16,10,7,2006-2017,11,unknown,34,2013-2015,2,Erlang,BSD License,11,2006,11,0,"Refatoração de código Erlang",http://www.cs.kent.ac.uk/projects/wrangler/Home.html
s60,XOgastan,no,no,5,4,0,1,2003-2011,8,Closedown,0,0,0,undefined,undefined,8,2003,14,0,"Transformação source-to-source",http://web.ing.unisannio.it/villano/students/masone
s61,SQL-CSD,yes,yes,1,0,0,1,2017,1,Initial development,1,2017,1,undefined,undefined,1,2017,0,0,"A Static Code Smell Detector for SQL Queries Embedded in Java Code",http://perso.unamur.be/~cnagy/scam2017-eng
s62,ETA,yes,yes,1,0,0,1,2017,1,Initial development,1,2017,1,Java,undefined,1,2017,0,0,"Extract Timed Automata from Java programs",https://github.com/rtse-project/extracting-time-automata
s63,Jtratch,yes,yes,1,0,0,1,2017,1,Initial development,2,2017-2018,1,Java,MIT,1,2017,0,65,"Exception flow and exception handling extractor for Java projects using Eclipse Java Development Tools (JDT)",https://github.com/guipadua/JTratch
s64,MQCA,yes,yes,2,0,1,1,2017,1,Initial development,1,2017,1,Rascal,undefined,1,2017,0,0,"?",https://github.com/ecu-pase-lab/mysql-query-construction-analysis
s65,PropagationAnalysis,yes,yes,1,0,0,1,2016,1,Initial development,1,2015,1,Java,undefined,1,2015,2,179,"Software graphs, mutation testing and propagation estimer tools",https://github.com/v-m/PropagationAnalysis
s66,PyReco,yes,yes,1,0,0,1,2016,1,Initial development,1,2016,1,Python,undefined,1,2016,1,0,"Type discovery for Python",https://github.com/Mondego/pyreco
s67,Scala-AM,yes,yes,3,1,0,2,2016,1,Initial development,3,2015-2016,1,Scheme/Scala,undefined,1,2015,2,0,"Abstract Machine Experiments using Scala",https://github.com/acieroid/scala-am
s68,SID,yes,yes,1,0,0,1,2016,1,Initial development,1,2017,1,Java,MIT,1,2016,1,39,"A Statically-Informed Dynamic (SID) analysis toolbox",https://github.com/EnSoftCorp/SID

